Thermonuclear Heating of Accreting Neutron Stars

We describe a new method to incorporate thermonuclear heating in the envelope of accreting neutron star into long term simulations of their thermal evolution. We obtain boundary conditions for the heat exchange between the envelope and the crust based on stationary models which include nuclear burning and validate these values comparing to the results of the time-dependent code \texttt{MESA}. These simple boundary conditions allow us to explore a large parameter space. We quantify the amount of heat flowing from the envelope into the crust, or viceversa, depending on the mass accretion rate, outburst duration and duty cycle, and especially crust/core physical parameters such as impurities, crustal heating, and neutrino cooling rate.

==> Boundary_Accreting_NS_ApJ.dat <==
4    31    61    #Text   #Tb    #Mdot   Produced on October 19, 2024 
                 For each Mdot the two lines are the fluxes at rho_b, Fb, and at the surface, Fs, with rho_b = 1.e7 g/cm^3 
                 Values at Mdot = 1.e-13 are actually values at Mdot = 1.e-12 but with Fb=Fs 
                 All quantities are local, i.e., not red-shifted, and were calculated for a 1.4 Msun star with R=11.56 km: gs14=1.735 
                 Mdot is in solar mass/year, Tb in K and Fb and Fs in erg/cm^2/s.
 
          Tb:    1.000e+06   1.258e+06   1.584e+06   1.995e+06   2.511e+06   3.162e+06   3.981e+06   5.011e+06   6.309e+06   7.943e+06   1.000e+07   1.258e+07   1.584e+07   1.995e+07   2.511e+07   3.162e+07   3.981e+07   5.011e+07   6.309e+07   7.943e+07   1.000e+08   1.258e+08   1.584e+08   1.995e+08   2.511e+08   3.162e+08   3.981e+08   5.011e+08   6.309e+08   7.943e+08   1.000e+09 
        Mdot: 
   1.000e-13     3.546e+17   4.464e+17   5.620e+17   7.075e+17   8.907e+17   1.121e+18   1.411e+18   1.777e+18   2.237e+18   2.816e+18   3.546e+18   4.464e+18   5.620e+18   7.075e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
                 3.546e+17   4.464e+17   5.620e+17   7.075e+17   8.907e+17   1.121e+18   1.411e+18   1.777e+18   2.237e+18   2.816e+18   3.546e+18   4.464e+18   5.620e+18   7.075e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   1.258e-13    -3.106e+18  -2.996e+18  -2.858e+18  -2.684e+18  -2.465e+18  -2.190e+18  -1.843e+18  -1.407e+18  -8.576e+17  -1.658e+17   7.051e+17   1.801e+18   3.182e+18   4.919e+18   1.003e+19   1.974e+19   3.743e+19   7.417e+19   1.324e+20   2.507e+20   4.543e+20   7.664e+20   1.237e+21   1.980e+21   3.198e+21   5.502e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
                -9.356e+17  -8.268e+17  -6.899e+17  -5.175e+17  -3.005e+17  -2.739e+16   3.165e+17   7.495e+17   1.294e+18   1.980e+18   2.844e+18   3.932e+18   5.301e+18   7.025e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   1.584e-13    -6.566e+18  -6.439e+18  -6.279e+18  -6.076e+18  -5.822e+18  -5.502e+18  -5.099e+18  -4.591e+18  -3.952e+18  -3.148e+18  -2.135e+18  -8.610e+17   7.438e+17   2.764e+18   7.945e+18   1.767e+19   3.537e+19   7.212e+19   1.304e+20   2.487e+20   4.523e+20   7.643e+20   1.235e+21   1.978e+21   3.196e+21   5.501e+21   1.016e+22   2.078e+22   4.712e+22   1.057e+23   2.253e+23 
                -2.225e+18  -2.100e+18  -1.941e+18  -1.742e+18  -1.491e+18  -1.176e+18  -7.786e+17  -2.782e+17   3.517e+17   1.144e+18   2.143e+18   3.400e+18   4.982e+18   6.975e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   1.995e-13    -1.002e+19  -9.882e+18  -9.699e+18  -9.469e+18  -9.179e+18  -8.814e+18  -8.354e+18  -7.776e+18  -7.048e+18  -6.131e+18  -4.976e+18  -3.523e+18  -1.694e+18   6.085e+17   5.857e+18   1.560e+19   3.331e+19   7.008e+19   1.284e+20   2.467e+20   4.502e+20   7.621e+20   1.233e+21   1.976e+21   3.194e+21   5.499e+21   1.016e+22   2.078e+22   4.713e+22   1.057e+23   2.253e+23 
                -3.516e+18  -3.373e+18  -3.193e+18  -2.967e+18  -2.683e+18  -2.324e+18  -1.873e+18  -1.306e+18  -5.911e+17   3.088e+17   1.441e+18   2.868e+18   4.664e+18   6.924e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   2.511e-13    -1.348e+19  -1.332e+19  -1.312e+19  -1.286e+19  -1.253e+19  -1.212e+19  -1.161e+19  -1.096e+19  -1.014e+19  -9.113e+18  -7.817e+18  -6.186e+18  -4.132e+18  -1.547e+18   3.768e+18   1.352e+19   3.126e+19   6.804e+19   1.264e+20   2.447e+20   4.482e+20   7.600e+20   1.230e+21   1.973e+21   3.192e+21   5.497e+21   1.016e+22   2.078e+22   4.713e+22   1.057e+23   2.253e+23 
                -4.806e+18  -4.646e+18  -4.445e+18  -4.193e+18  -3.874e+18  -3.473e+18  -2.969e+18  -2.333e+18  -1.534e+18  -5.271e+17   7.404e+17   2.336e+18   4.345e+18   6.874e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   3.162e-13    -1.694e+19  -1.676e+19  -1.654e+19  -1.625e+19  -1.589e+19  -1.543e+19  -1.486e+19  -1.414e+19  -1.323e+19  -1.209e+19  -1.065e+19  -8.849e+18  -6.571e+18  -3.702e+18   1.680e+18   1.145e+19   2.920e+19   6.599e+19   1.243e+20   2.427e+20   4.462e+20   7.579e+20   1.228e+21   1.971e+21   3.190e+21   5.495e+21   1.016e+22   2.078e+22   4.713e+22   1.057e+23   2.253e+23 
                -6.096e+18  -5.920e+18  -5.697e+18  -5.418e+18  -5.066e+18  -4.622e+18  -4.064e+18  -3.361e+18  -2.476e+18  -1.363e+18   3.897e+16   1.804e+18   4.026e+18   6.824e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   3.981e-13    -2.041e+19  -2.021e+19  -1.996e+19  -1.964e+19  -1.924e+19  -1.875e+19  -1.812e+19  -1.732e+19  -1.633e+19  -1.507e+19  -1.350e+19  -1.151e+19  -9.009e+18  -5.858e+18  -4.082e+17   9.382e+18   2.714e+19   6.395e+19   1.223e+20   2.407e+20   4.441e+20   7.557e+20   1.226e+21   1.969e+21   3.188e+21   5.493e+21   1.016e+22   2.078e+22   4.713e+22   1.057e+23   2.253e+23 
                -7.386e+18  -7.193e+18  -6.949e+18  -6.643e+18  -6.257e+18  -5.771e+18  -5.159e+18  -4.389e+18  -3.419e+18  -2.199e+18  -6.624e+17   1.272e+18   3.707e+18   6.773e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   5.011e-13    -2.387e+19  -2.365e+19  -2.338e+19  -2.303e+19  -2.260e+19  -2.206e+19  -2.137e+19  -2.051e+19  -1.942e+19  -1.806e+19  -1.634e+19  -1.417e+19  -1.144e+19  -8.014e+18  -2.496e+18   7.310e+18   2.508e+19   6.190e+19   1.203e+20   2.387e+20   4.421e+20   7.536e+20   1.224e+21   1.967e+21   3.186e+21   5.492e+21   1.016e+22   2.077e+22   4.713e+22   1.057e+23   2.254e+23 
                -8.677e+18  -8.466e+18  -8.201e+18  -7.868e+18  -7.448e+18  -6.920e+18  -6.254e+18  -5.417e+18  -4.362e+18  -3.035e+18  -1.363e+18   7.400e+17   3.388e+18   6.723e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   6.309e-13    -2.733e+19  -2.709e+19  -2.680e+19  -2.643e+19  -2.596e+19  -2.537e+19  -2.463e+19  -2.369e+19  -2.252e+19  -2.104e+19  -1.918e+19  -1.683e+19  -1.388e+19  -1.016e+19  -4.585e+18   5.237e+18   2.302e+19   5.986e+19   1.183e+20   2.367e+20   4.401e+20   7.515e+20   1.222e+21   1.965e+21   3.184e+21   5.490e+21   1.016e+22   2.077e+22   4.713e+22   1.057e+23   2.254e+23 
                -9.967e+18  -9.740e+18  -9.453e+18  -9.093e+18  -8.640e+18  -8.069e+18  -7.350e+18  -6.445e+18  -5.305e+18  -3.871e+18  -2.065e+18   2.080e+17   3.070e+18   6.673e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   7.943e-13    -3.079e+19  -3.054e+19  -3.022e+19  -2.982e+19  -2.931e+19  -2.868e+19  -2.788e+19  -2.688e+19  -2.561e+19  -2.402e+19  -2.202e+19  -1.950e+19  -1.632e+19  -1.232e+19  -6.673e+18   3.164e+18   2.096e+19   5.781e+19   1.162e+20   2.347e+20   4.381e+20   7.493e+20   1.220e+21   1.963e+21   3.182e+21   5.488e+21   1.015e+22   2.077e+22   4.714e+22   1.057e+23   2.254e+23 
                -1.125e+19  -1.101e+19  -1.070e+19  -1.031e+19  -9.831e+18  -9.217e+18  -8.445e+18  -7.472e+18  -6.248e+18  -4.707e+18  -2.766e+18  -3.240e+17   2.751e+18   6.622e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   1.000e-12    -3.425e+19  -3.398e+19  -3.364e+19  -3.321e+19  -3.267e+19  -3.199e+19  -3.114e+19  -3.006e+19  -2.871e+19  -2.700e+19  -2.486e+19  -2.216e+19  -1.876e+19  -1.448e+19  -8.762e+18   1.091e+18   1.890e+19   5.577e+19   1.142e+20   2.327e+20   4.360e+20   7.472e+20   1.217e+21   1.961e+21   3.180e+21   5.486e+21   1.015e+22   2.077e+22   4.714e+22   1.057e+23   2.254e+23 
                -1.254e+19  -1.228e+19  -1.195e+19  -1.154e+19  -1.102e+19  -1.036e+19  -9.540e+18  -8.500e+18  -7.191e+18  -5.543e+18  -3.468e+18  -8.560e+17   2.432e+18   6.572e+18   1.212e+19   2.181e+19   3.949e+19   7.621e+19   1.345e+20   2.527e+20   4.563e+20   7.685e+20   1.239e+21   1.982e+21   3.200e+21   5.504e+21   1.017e+22   2.078e+22   4.712e+22   1.057e+23   2.252e+23 
   1.258e-12    -5.623e+19  -5.593e+19  -5.554e+19  -5.505e+19  -5.444e+19  -5.367e+19  -5.270e+19  -5.147e+19  -4.994e+19  -4.800e+19  -4.556e+19  -4.249e+19  -3.862e+19  -3.375e+19  -2.733e+19  -1.652e+19   2.986e+18   4.181e+19   1.035e+20   2.242e+20   4.293e+20   7.426e+20   1.216e+21   1.963e+21   3.192e+21   5.499e+21   1.017e+22   2.078e+22   4.715e+22   1.062e+23   2.260e+23 
                -1.460e+19  -1.431e+19  -1.395e+19  -1.350e+19  -1.292e+19  -1.220e+19  -1.129e+19  -1.015e+19  -8.717e+18  -6.906e+18  -4.626e+18  -1.756e+18   1.857e+18   6.406e+18   1.243e+19   2.286e+19   4.199e+19   8.038e+19   1.416e+20   2.619e+20   4.673e+20   7.833e+20   1.257e+21   2.004e+21   3.232e+21   5.537e+21   1.020e+22   2.081e+22   4.715e+22   1.061e+23   2.258e+23 
   1.584e-12    -7.822e+19  -7.787e+19  -7.744e+19  -7.690e+19  -7.621e+19  -7.535e+19  -7.426e+19  -7.289e+19  -7.116e+19  -6.899e+19  -6.626e+19  -6.282e+19  -5.848e+19  -5.303e+19  -4.590e+19  -3.414e+19  -1.293e+19   2.784e+19   9.281e+19   2.157e+20   4.226e+20   7.380e+20   1.214e+21   1.966e+21   3.204e+21   5.512e+21   1.018e+22   2.080e+22   4.716e+22   1.066e+23   2.265e+23 
                -1.665e+19  -1.634e+19  -1.595e+19  -1.545e+19  -1.483e+19  -1.404e+19  -1.305e+19  -1.181e+19  -1.024e+19  -8.269e+18  -5.784e+18  -2.656e+18   1.282e+18   6.240e+18   1.275e+19   2.390e+19   4.449e+19   8.454e+19   1.488e+20   2.711e+20   4.783e+20   7.981e+20   1.276e+21   2.027e+21   3.264e+21   5.570e+21   1.023e+22   2.084e+22   4.718e+22   1.066e+23   2.264e+23 
   1.995e-12    -1.002e+20  -9.982e+19  -9.934e+19  -9.874e+19  -9.798e+19  -9.702e+19  -9.582e+19  -9.430e+19  -9.239e+19  -8.998e+19  -8.696e+19  -8.315e+19  -7.835e+19  -7.231e+19  -6.447e+19  -5.175e+19  -2.885e+19   1.388e+19   8.209e+19   2.072e+20   4.158e+20   7.334e+20   1.213e+21   1.968e+21   3.216e+21   5.525e+21   1.019e+22   2.081e+22   4.717e+22   1.071e+23   2.271e+23 
                -1.871e+19  -1.837e+19  -1.794e+19  -1.741e+19  -1.673e+19  -1.588e+19  -1.481e+19  -1.346e+19  -1.177e+19  -9.633e+18  -6.943e+18  -3.556e+18   7.067e+17   6.074e+18   1.306e+19   2.494e+19   4.699e+19   8.871e+19   1.559e+20   2.803e+20   4.892e+20   8.129e+20   1.294e+21   2.049e+21   3.296e+21   5.602e+21   1.026e+22   2.087e+22   4.721e+22   1.071e+23   2.270e+23 
   2.511e-12    -1.221e+20  -1.217e+20  -1.212e+20  -1.205e+20  -1.197e+20  -1.187e+20  -1.173e+20  -1.157e+20  -1.136e+20  -1.109e+20  -1.076e+20  -1.034e+20  -9.821e+19  -9.158e+19  -8.304e+19  -6.937e+19  -4.476e+19  -7.251e+16   7.136e+19   1.988e+20   4.091e+20   7.288e+20   1.211e+21   1.970e+21   3.228e+21   5.537e+21   1.020e+22   2.082e+22   4.718e+22   1.076e+23   2.277e+23 
                -2.077e+19  -2.040e+19  -1.994e+19  -1.936e+19  -1.864e+19  -1.772e+19  -1.657e+19  -1.512e+19  -1.329e+19  -1.099e+19  -8.101e+18  -4.456e+18   1.315e+17   5.908e+18   1.338e+19   2.598e+19   4.949e+19   9.288e+19   1.631e+20   2.894e+20   5.002e+20   8.277e+20   1.312e+21   2.071e+21   3.328e+21   5.635e+21   1.030e+22   2.091e+22   4.724e+22   1.075e+23   2.275e+23 
   3.162e-12    -1.441e+20  -1.437e+20  -1.431e+20  -1.424e+20  -1.415e+20  -1.403e+20  -1.389e+20  -1.371e+20  -1.348e+20  -1.319e+20  -1.283e+20  -1.238e+20  -1.180e+20  -1.108e+20  -1.016e+20  -8.699e+19  -6.068e+19  -1.403e+19   6.064e+19   1.903e+20   4.024e+20   7.242e+20   1.210e+21   1.973e+21   3.240e+21   5.550e+21   1.021e+22   2.083e+22   4.719e+22   1.080e+23   2.282e+23 
                -2.282e+19  -2.243e+19  -2.194e+19  -2.132e+19  -2.054e+19  -1.956e+19  -1.833e+19  -1.677e+19  -1.482e+19  -1.236e+19  -9.259e+18  -5.357e+18  -4.437e+17   5.741e+18   1.369e+19   2.702e+19   5.200e+19   9.704e+19   1.702e+20   2.986e+20   5.112e+20   8.425e+20   1.331e+21   2.094e+21   3.360e+21   5.668e+21   1.033e+22   2.094e+22   4.727e+22   1.080e+23   2.281e+23 
   3.981e-12    -1.661e+20  -1.656e+20  -1.650e+20  -1.642e+20  -1.632e+20  -1.620e+20  -1.604e+20  -1.585e+20  -1.560e+20  -1.529e+20  -1.490e+20  -1.441e+20  -1.379e+20  -1.301e+20  -1.201e+20  -1.046e+20  -7.660e+19  -2.799e+19   4.992e+19   1.818e+20   3.956e+20   7.196e+20   1.208e+21   1.975e+21   3.252e+21   5.563e+21   1.023e+22   2.084e+22   4.720e+22   1.085e+23   2.288e+23 
                -2.488e+19  -2.446e+19  -2.394e+19  -2.328e+19  -2.245e+19  -2.140e+19  -2.009e+19  -1.843e+19  -1.634e+19  -1.372e+19  -1.041e+19  -6.257e+18  -1.018e+18   5.575e+18   1.401e+19   2.807e+19   5.450e+19   1.012e+20   1.774e+20   3.078e+20   5.221e+20   8.573e+20   1.349e+21   2.116e+21   3.392e+21   5.701e+21   1.036e+22   2.097e+22   4.730e+22   1.085e+23   2.287e+23 
   5.011e-12    -1.881e+20  -1.876e+20  -1.869e+20  -1.861e+20  -1.850e+20  -1.837e+20  -1.820e+20  -1.799e+20  -1.772e+20  -1.739e+20  -1.697e+20  -1.644e+20  -1.578e+20  -1.494e+20  -1.387e+20  -1.222e+20  -9.252e+19  -4.195e+19   3.920e+19   1.733e+20   3.889e+20   7.150e+20   1.207e+21   1.978e+21   3.264e+21   5.576e+21   1.024e+22   2.086e+22   4.721e+22   1.090e+23   2.294e+23 
                -2.693e+19  -2.649e+19  -2.593e+19  -2.523e+19  -2.435e+19  -2.324e+19  -2.184e+19  -2.009e+19  -1.787e+19  -1.508e+19  -1.157e+19  -7.157e+18  -1.594e+18   5.409e+18   1.432e+19   2.911e+19   5.700e+19   1.053e+20   1.845e+20   3.170e+20   5.331e+20   8.720e+20   1.367e+21   2.138e+21   3.423e+21   5.733e+21   1.039e+22   2.100e+22   4.733e+22   1.090e+23   2.293e+23 
   6.309e-12    -2.101e+20  -2.095e+20  -2.088e+20  -2.079e+20  -2.068e+20  -2.054e+20  -2.036e+20  -2.013e+20  -1.985e+20  -1.949e+20  -1.904e+20  -1.847e+20  -1.776e+20  -1.686e+20  -1.573e+20  -1.398e+20  -1.084e+20  -5.591e+19   2.847e+19   1.648e+20   3.822e+20   7.104e+20   1.205e+21   1.980e+21   3.276e+21   5.589e+21   1.025e+22   2.087e+22   4.722e+22   1.094e+23   2.299e+23 
                -2.899e+19  -2.852e+19  -2.793e+19  -2.719e+19  -2.626e+19  -2.508e+19  -2.360e+19  -2.174e+19  -1.940e+19  -1.645e+19  -1.273e+19  -8.057e+18  -2.169e+18   5.243e+18   1.464e+19   3.015e+19   5.950e+19   1.095e+20   1.917e+20   3.262e+20   5.440e+20   8.868e+20   1.386e+21   2.160e+21   3.455e+21   5.766e+21   1.043e+22   2.103e+22   4.736e+22   1.094e+23   2.299e+23 
   7.943e-12    -2.321e+20  -2.315e+20  -2.307e+20  -2.298e+20  -2.285e+20  -2.270e+20  -2.251e+20  -2.227e+20  -2.197e+20  -2.159e+20  -2.111e+20  -2.051e+20  -1.975e+20  -1.879e+20  -1.759e+20  -1.574e+20  -1.243e+20  -6.987e+19   1.775e+19   1.563e+20   3.754e+20   7.058e+20   1.204e+21   1.983e+21   3.288e+21   5.602e+21   1.026e+22   2.088e+22   4.723e+22   1.099e+23   2.305e+23 
                -3.104e+19  -3.055e+19  -2.993e+19  -2.915e+19  -2.816e+19  -2.692e+19  -2.536e+19  -2.340e+19  -2.092e+19  -1.781e+19  -1.389e+19  -8.957e+18  -2.744e+18   5.077e+18   1.495e+19   3.119e+19   6.200e+19   1.137e+20   1.988e+20   3.353e+20   5.550e+20   9.016e+20   1.404e+21   2.183e+21   3.487e+21   5.799e+21   1.046e+22   2.106e+22   4.739e+22   1.099e+23   2.304e+23 
   1.000e-11    -2.541e+20  -2.534e+20  -2.526e+20  -2.516e+20  -2.503e+20  -2.487e+20  -2.467e+20  -2.441e+20  -2.409e+20  -2.369e+20  -2.318e+20  -2.254e+20  -2.173e+20  -2.072e+20  -1.944e+20  -1.750e+20  -1.402e+20  -8.383e+19   7.032e+18   1.478e+20   3.687e+20   7.012e+20   1.202e+21   1.985e+21   3.300e+21   5.614e+21   1.028e+22   2.089e+22   4.724e+22   1.103e+23   2.310e+23 
                -3.310e+19  -3.258e+19  -3.193e+19  -3.110e+19  -3.007e+19  -2.876e+19  -2.712e+19  -2.505e+19  -2.245e+19  -1.917e+19  -1.505e+19  -9.858e+18  -3.319e+18   4.911e+18   1.527e+19   3.223e+19   6.450e+19   1.178e+20   2.060e+20   3.445e+20   5.660e+20   9.164e+20   1.422e+21   2.205e+21   3.519e+21   5.832e+21   1.049e+22   2.110e+22   4.742e+22   1.104e+23   2.310e+23 
   1.258e-11    -3.455e+20  -3.448e+20  -3.440e+20  -3.429e+20  -3.415e+20  -3.397e+20  -3.375e+20  -3.347e+20  -3.311e+20  -3.266e+20  -3.209e+20  -3.136e+20  -3.043e+20  -2.923e+20  -2.770e+20  -2.542e+20  -2.155e+20  -1.543e+20  -5.792e+19   8.940e+19   3.191e+20   6.523e+20   1.156e+21   1.954e+21   3.281e+21   5.606e+21   1.027e+22   2.087e+22   4.713e+22   1.102e+23   2.308e+23 
                 4.824e+19   4.881e+19   4.953e+19   5.045e+19   5.160e+19   5.305e+19   5.490e+19   5.723e+19   6.020e+19   6.397e+19   6.878e+19   7.493e+19   8.282e+19   9.297e+19   1.060e+20   1.266e+20   1.630e+20   2.214e+20   3.153e+20   4.607e+20   6.903e+20   1.051e+21   1.575e+21   2.373e+21   3.700e+21   6.023e+21   1.068e+22   2.127e+22   4.751e+22   1.104e+23   2.310e+23 
   1.584e-11    -4.370e+20  -4.363e+20  -4.353e+20  -4.342e+20  -4.326e+20  -4.307e+20  -4.283e+20  -4.253e+20  -4.213e+20  -4.164e+20  -4.100e+20  -4.018e+20  -3.912e+20  -3.774e+20  -3.595e+20  -3.334e+20  -2.907e+20  -2.247e+20  -1.228e+20   3.098e+19   2.695e+20   6.035e+20   1.110e+21   1.923e+21   3.263e+21   5.598e+21   1.027e+22   2.084e+22   4.702e+22   1.100e+23   2.306e+23 
                 1.295e+20   1.302e+20   1.310e+20   1.320e+20   1.332e+20   1.348e+20   1.369e+20   1.395e+20   1.428e+20   1.471e+20   1.526e+20   1.597e+20   1.689e+20   1.810e+20   1.969e+20   2.210e+20   2.616e+20   3.249e+20   4.245e+20   5.769e+20   8.147e+20   1.186e+21   1.727e+21   2.542e+21   3.880e+21   6.214e+21   1.088e+22   2.145e+22   4.761e+22   1.104e+23   2.310e+23 
   1.995e-11    -5.285e+20  -5.277e+20  -5.267e+20  -5.254e+20  -5.238e+20  -5.218e+20  -5.191e+20  -5.158e+20  -5.116e+20  -5.061e+20  -4.991e+20  -4.900e+20  -4.781e+20  -4.626e+20  -4.421e+20  -4.125e+20  -3.659e+20  -2.952e+20  -1.878e+20  -2.743e+19   2.200e+20   5.546e+20   1.064e+21   1.893e+21   3.244e+21   5.590e+21   1.026e+22   2.082e+22   4.692e+22   1.098e+23   2.304e+23 
                 2.109e+20   2.116e+20   2.124e+20   2.135e+20   2.149e+20   2.167e+20   2.189e+20   2.218e+20   2.255e+20   2.302e+20   2.364e+20   2.445e+20   2.551e+20   2.691e+20   2.877e+20   3.154e+20   3.601e+20   4.285e+20   5.338e+20   6.931e+20   9.390e+20   1.322e+21   1.879e+21   2.710e+21   4.061e+21   6.405e+21   1.107e+22   2.162e+22   4.770e+22   1.104e+23   2.310e+23 
   2.511e-11    -6.200e+20  -6.192e+20  -6.181e+20  -6.167e+20  -6.150e+20  -6.128e+20  -6.100e+20  -6.064e+20  -6.018e+20  -5.958e+20  -5.881e+20  -5.781e+20  -5.650e+20  -5.477e+20  -5.246e+20  -4.917e+20  -4.411e+20  -3.657e+20  -2.528e+20  -8.584e+19   1.704e+20   5.057e+20   1.018e+21   1.862e+21   3.225e+21   5.581e+21   1.026e+22   2.079e+22   4.681e+22   1.096e+23   2.302e+23 
                 2.922e+20   2.930e+20   2.939e+20   2.951e+20   2.966e+20   2.985e+20   3.009e+20   3.041e+20   3.081e+20   3.134e+20   3.202e+20   3.293e+20   3.412e+20   3.571e+20   3.785e+20   4.098e+20   4.587e+20   5.320e+20   6.431e+20   8.093e+20   1.063e+21   1.457e+21   2.031e+21   2.878e+21   4.242e+21   6.596e+21   1.127e+22   2.180e+22   4.780e+22   1.104e+23   2.310e+23 
   3.162e-11    -7.115e+20  -7.106e+20  -7.094e+20  -7.080e+20  -7.061e+20  -7.038e+20  -7.008e+20  -6.969e+20  -6.920e+20  -6.856e+20  -6.772e+20  -6.663e+20  -6.519e+20  -6.328e+20  -6.072e+20  -5.709e+20  -5.164e+20  -4.361e+20  -3.177e+20  -1.442e+20   1.208e+20   4.569e+20   9.724e+20   1.831e+21   3.207e+21   5.573e+21   1.025e+22   2.077e+22   4.671e+22   1.094e+23   2.299e+23 
                 3.736e+20   3.744e+20   3.754e+20   3.766e+20   3.782e+20   3.803e+20   3.829e+20   3.864e+20   3.908e+20   3.965e+20   4.041e+20   4.141e+20   4.273e+20   4.452e+20   4.693e+20   5.042e+20   5.573e+20   6.356e+20   7.524e+20   9.255e+20   1.187e+21   1.592e+21   2.184e+21   3.047e+21   4.422e+21   6.788e+21   1.146e+22   2.197e+22   4.790e+22   1.104e+23   2.310e+23 
   3.981e-11    -8.030e+20  -8.020e+20  -8.008e+20  -7.993e+20  -7.973e+20  -7.948e+20  -7.916e+20  -7.875e+20  -7.822e+20  -7.753e+20  -7.663e+20  -7.545e+20  -7.388e+20  -7.179e+20  -6.897e+20  -6.500e+20  -5.916e+20  -5.066e+20  -3.827e+20  -2.026e+20   7.131e+19   4.080e+20   9.264e+20   1.800e+21   3.188e+21   5.565e+21   1.025e+22   2.074e+22   4.660e+22   1.092e+23   2.297e+23 
                 4.549e+20   4.558e+20   4.568e+20   4.582e+20   4.599e+20   4.621e+20   4.650e+20   4.687e+20   4.734e+20   4.797e+20   4.879e+20   4.988e+20   5.135e+20   5.333e+20   5.602e+20   5.986e+20   6.558e+20   7.391e+20   8.617e+20   1.041e+21   1.312e+21   1.728e+21   2.336e+21   3.215e+21   4.603e+21   6.979e+21   1.166e+22   2.215e+22   4.799e+22   1.105e+23   2.310e+23 
   5.011e-11    -8.945e+20  -8.935e+20  -8.922e+20  -8.905e+20  -8.885e+20  -8.858e+20  -8.824e+20  -8.781e+20  -8.724e+20  -8.650e+20  -8.554e+20  -8.427e+20  -8.258e+20  -8.030e+20  -7.723e+20  -7.292e+20  -6.668e+20  -5.771e+20  -4.476e+20  -2.610e+20   2.174e+19   3.591e+20   8.804e+20   1.770e+21   3.170e+21   5.556e+21   1.024e+22   2.072e+22   4.650e+22   1.090e+23   2.295e+23 
                 5.363e+20   5.372e+20   5.383e+20   5.397e+20   5.416e+20   5.440e+20   5.470e+20   5.509e+20   5.561e+20   5.628e+20   5.718e+20   5.836e+20   5.996e+20   6.213e+20   6.510e+20   6.930e+20   7.544e+20   8.427e+20   9.710e+20   1.158e+21   1.436e+21   1.863e+21   2.488e+21   3.384e+21   4.784e+21   7.170e+21   1.185e+22   2.233e+22   4.809e+22   1.105e+23   2.310e+23 
   6.309e-11    -9.860e+20  -9.849e+20  -9.835e+20  -9.818e+20  -9.796e+20  -9.768e+20  -9.732e+20  -9.686e+20  -9.626e+20  -9.548e+20  -9.445e+20  -9.309e+20  -9.127e+20  -8.882e+20  -8.548e+20  -8.083e+20  -7.421e+20  -6.475e+20  -5.126e+20  -3.195e+20  -2.782e+19   3.102e+20   8.344e+20   1.739e+21   3.151e+21   5.548e+21   1.024e+22   2.070e+22   4.639e+22   1.088e+23   2.293e+23 
                 6.176e+20   6.186e+20   6.198e+20   6.213e+20   6.233e+20   6.258e+20   6.290e+20   6.332e+20   6.387e+20   6.460e+20   6.556e+20   6.684e+20   6.858e+20   7.094e+20   7.418e+20   7.874e+20   8.529e+20   9.463e+20   1.080e+21   1.274e+21   1.560e+21   1.998e+21   2.641e+21   3.552e+21   4.964e+21   7.361e+21   1.205e+22   2.250e+22   4.818e+22   1.105e+23   2.310e+23 
   7.943e-11    -1.077e+21  -1.076e+21  -1.074e+21  -1.073e+21  -1.070e+21  -1.067e+21  -1.064e+21  -1.059e+21  -1.052e+21  -1.044e+21  -1.033e+21  -1.019e+21  -9.996e+20  -9.733e+20  -9.373e+20  -8.875e+20  -8.173e+20  -7.180e+20  -5.776e+20  -3.779e+20  -7.739e+19   2.614e+20   7.884e+20   1.708e+21   3.132e+21   5.540e+21   1.023e+22   2.067e+22   4.628e+22   1.086e+23   2.290e+23 
                 6.990e+20   7.000e+20   7.012e+20   7.029e+20   7.049e+20   7.076e+20   7.110e+20   7.155e+20   7.214e+20   7.291e+20   7.394e+20   7.532e+20   7.719e+20   7.974e+20   8.326e+20   8.818e+20   9.515e+20   1.049e+21   1.189e+21   1.390e+21   1.685e+21   2.133e+21   2.793e+21   3.720e+21   5.145e+21   7.552e+21   1.224e+22   2.268e+22   4.828e+22   1.105e+23   2.310e+23 
   1.000e-10    -1.168e+21  -1.167e+21  -1.166e+21  -1.164e+21  -1.162e+21  -1.158e+21  -1.154e+21  -1.149e+21  -1.143e+21  -1.134e+21  -1.122e+21  -1.107e+21  -1.086e+21  -1.058e+21  -1.019e+21  -9.667e+20  -8.925e+20  -7.885e+20  -6.425e+20  -4.363e+20  -1.269e+20   2.125e+20   7.424e+20   1.677e+21   3.114e+21   5.532e+21   1.023e+22   2.065e+22   4.618e+22   1.084e+23   2.288e+23 
                 7.803e+20   7.814e+20   7.827e+20   7.844e+20   7.866e+20   7.894e+20   7.931e+20   7.978e+20   8.041e+20   8.123e+20   8.233e+20   8.380e+20   8.581e+20   8.855e+20   9.235e+20   9.762e+20   1.050e+21   1.153e+21   1.298e+21   1.506e+21   1.809e+21   2.269e+21   2.945e+21   3.889e+21   5.326e+21   7.744e+21   1.244e+22   2.285e+22   4.837e+22   1.105e+23   2.310e+23 
   1.258e-10    -1.493e+21  -1.491e+21  -1.490e+21  -1.488e+21  -1.485e+21  -1.481e+21  -1.477e+21  -1.471e+21  -1.463e+21  -1.454e+21  -1.441e+21  -1.424e+21  -1.402e+21  -1.373e+21  -1.333e+21  -1.277e+21  -1.198e+21  -1.088e+21  -9.346e+20  -7.162e+20  -3.925e+20  -4.147e+19   4.934e+20   1.475e+21   2.959e+21   5.412e+21   1.014e+22   2.050e+22   4.575e+22   1.062e+23   2.219e+23 
                 1.271e+21   1.272e+21   1.274e+21   1.276e+21   1.279e+21   1.282e+21   1.286e+21   1.292e+21   1.299e+21   1.309e+21   1.321e+21   1.337e+21   1.359e+21   1.388e+21   1.428e+21   1.484e+21   1.562e+21   1.671e+21   1.825e+21   2.045e+21   2.364e+21   2.878e+21   3.619e+21   4.617e+21   6.105e+21   8.561e+21   1.329e+22   2.365e+22   4.891e+22   1.093e+23   2.251e+23 
   1.584e-10    -1.817e+21  -1.816e+21  -1.814e+21  -1.811e+21  -1.808e+21  -1.804e+21  -1.799e+21  -1.792e+21  -1.784e+21  -1.773e+21  -1.760e+21  -1.742e+21  -1.719e+21  -1.688e+21  -1.646e+21  -1.587e+21  -1.505e+21  -1.389e+21  -1.226e+21  -9.962e+20  -6.580e+20  -2.955e+20   2.445e+20   1.272e+21   2.804e+21   5.292e+21   1.005e+22   2.035e+22   4.532e+22   1.040e+23   2.150e+23 
                 1.762e+21   1.764e+21   1.766e+21   1.768e+21   1.771e+21   1.775e+21   1.780e+21   1.787e+21   1.795e+21   1.805e+21   1.819e+21   1.837e+21   1.860e+21   1.890e+21   1.932e+21   1.991e+21   2.074e+21   2.189e+21   2.352e+21   2.584e+21   2.920e+21   3.488e+21   4.292e+21   5.345e+21   6.884e+21   9.378e+21   1.414e+22   2.445e+22   4.944e+22   1.080e+23   2.192e+23 
   1.995e-10    -2.141e+21  -2.140e+21  -2.138e+21  -2.135e+21  -2.131e+21  -2.127e+21  -2.121e+21  -2.114e+21  -2.105e+21  -2.093e+21  -2.078e+21  -2.059e+21  -2.035e+21  -2.004e+21  -1.960e+21  -1.898e+21  -1.811e+21  -1.689e+21  -1.518e+21  -1.276e+21  -9.235e+20  -5.495e+20  -4.367e+18   1.070e+21   2.649e+21   5.172e+21   9.964e+21   2.020e+22   4.490e+22   1.017e+23   2.081e+23 
                 2.254e+21   2.255e+21   2.258e+21   2.260e+21   2.264e+21   2.268e+21   2.274e+21   2.281e+21   2.291e+21   2.302e+21   2.317e+21   2.336e+21   2.361e+21   2.393e+21   2.437e+21   2.499e+21   2.586e+21   2.707e+21   2.879e+21   3.123e+21   3.475e+21   4.098e+21   4.965e+21   6.073e+21   7.663e+21   1.019e+22   1.500e+22   2.525e+22   4.998e+22   1.068e+23   2.133e+23 
   2.511e-10    -2.466e+21  -2.464e+21  -2.461e+21  -2.458e+21  -2.454e+21  -2.449e+21  -2.443e+21  -2.435e+21  -2.426e+21  -2.413e+21  -2.397e+21  -2.377e+21  -2.351e+21  -2.319e+21  -2.273e+21  -2.208e+21  -2.118e+21  -1.989e+21  -1.810e+21  -1.556e+21  -1.189e+21  -8.035e+20  -2.532e+20   8.674e+20   2.494e+21   5.051e+21   9.875e+21   2.005e+22   4.447e+22   9.956e+22   2.012e+23 
                 2.745e+21   2.747e+21   2.749e+21   2.753e+21   2.757e+21   2.762e+21   2.768e+21   2.776e+21   2.786e+21   2.799e+21   2.815e+21   2.836e+21   2.862e+21   2.896e+21   2.942e+21   3.007e+21   3.098e+21   3.225e+21   3.406e+21   3.661e+21   4.030e+21   4.708e+21   5.639e+21   6.801e+21   8.442e+21   1.101e+22   1.585e+22   2.605e+22   5.051e+22   1.056e+23   2.074e+23 
   3.162e-10    -2.884e+21  -2.882e+21  -2.879e+21  -2.876e+21  -2.872e+21  -2.867e+21  -2.861e+21  -2.853e+21  -2.843e+21  -2.830e+21  -2.814e+21  -2.793e+21  -2.767e+21  -2.734e+21  -2.686e+21  -2.618e+21  -2.522e+21  -2.386e+21  -2.196e+21  -1.924e+21  -1.536e+21  -1.121e+21  -5.428e+20   6.182e+20   2.289e+21   4.885e+21   9.732e+21   1.984e+22   4.386e+22   9.681e+22   1.939e+23 
                 3.260e+21   3.264e+21   3.268e+21   3.274e+21   3.282e+21   3.291e+21   3.303e+21   3.318e+21   3.336e+21   3.358e+21   3.385e+21   3.419e+21   3.459e+21   3.508e+21   3.571e+21   3.652e+21   3.757e+21   3.897e+21   4.090e+21   4.367e+21   4.784e+21   5.554e+21   6.551e+21   7.764e+21   9.454e+21   1.207e+22   1.694e+22   2.708e+22   5.116e+22   1.041e+23   2.013e+23 
   3.981e-10    -3.618e+21  -3.617e+21  -3.615e+21  -3.613e+21  -3.610e+21  -3.606e+21  -3.601e+21  -3.595e+21  -3.586e+21  -3.576e+21  -3.561e+21  -3.542e+21  -3.517e+21  -3.483e+21  -3.433e+21  -3.362e+21  -3.258e+21  -3.109e+21  -2.896e+21  -2.591e+21  -2.158e+21  -1.654e+21  -9.692e+20   2.120e+20   1.914e+21   4.561e+21   9.408e+21   1.941e+22   4.265e+22   9.225e+22   1.851e+23 
                 3.854e+21   3.866e+21   3.879e+21   3.896e+21   3.918e+21   3.944e+21   3.977e+21   4.017e+21   4.066e+21   4.126e+21   4.197e+21   4.282e+21   4.380e+21   4.492e+21   4.618e+21   4.759e+21   4.913e+21   5.087e+21   5.304e+21   5.636e+21   6.209e+21   7.198e+21   8.266e+21   9.519e+21   1.125e+22   1.393e+22   1.882e+22   2.887e+22   5.219e+22   1.018e+23   1.947e+23 
   5.011e-10    -4.353e+21  -4.352e+21  -4.351e+21  -4.349e+21  -4.347e+21  -4.345e+21  -4.341e+21  -4.336e+21  -4.330e+21  -4.321e+21  -4.309e+21  -4.291e+21  -4.267e+21  -4.232e+21  -4.181e+21  -4.105e+21  -3.994e+21  -3.831e+21  -3.596e+21  -3.258e+21  -2.779e+21  -2.187e+21  -1.395e+21  -1.941e+20   1.540e+21   4.237e+21   9.084e+21   1.897e+22   4.143e+22   8.769e+22   1.763e+23 
                 4.449e+21   4.467e+21   4.490e+21   4.518e+21   4.554e+21   4.597e+21   4.651e+21   4.717e+21   4.797e+21   4.894e+21   5.009e+21   5.144e+21   5.300e+21   5.475e+21   5.665e+21   5.865e+21   6.069e+21   6.276e+21   6.518e+21   6.904e+21   7.633e+21   8.842e+21   9.982e+21   1.127e+22   1.304e+22   1.580e+22   2.070e+22   3.067e+22   5.322e+22   9.948e+22   1.881e+23 
   6.309e-10    -4.897e+21  -4.897e+21  -4.896e+21  -4.895e+21  -4.893e+21  -4.891e+21  -4.888e+21  -4.884e+21  -4.879e+21  -4.871e+21  -4.859e+21  -4.843e+21  -4.820e+21  -4.785e+21  -4.734e+21  -4.659e+21  -4.547e+21  -4.383e+21  -4.145e+21  -3.803e+21  -3.319e+21  -2.695e+21  -1.859e+21  -6.529e+20   1.088e+21   3.811e+21   8.649e+21   1.835e+22   3.976e+22   8.284e+22   1.681e+23 
                 7.024e+21   7.041e+21   7.063e+21   7.091e+21   7.125e+21   7.167e+21   7.219e+21   7.283e+21   7.360e+21   7.454e+21   7.567e+21   7.699e+21   7.852e+21   8.024e+21   8.213e+21   8.414e+21   8.621e+21   8.837e+21   9.092e+21   9.496e+21   1.024e+22   1.144e+22   1.257e+22   1.390e+22   1.570e+22   1.852e+22   2.342e+22   3.321e+22   5.471e+22   9.776e+22   1.831e+23 
   7.943e-10    -5.252e+21  -5.251e+21  -5.250e+21  -5.249e+21  -5.247e+21  -5.245e+21  -5.242e+21  -5.238e+21  -5.233e+21  -5.225e+21  -5.214e+21  -5.198e+21  -5.175e+21  -5.142e+21  -5.094e+21  -5.022e+21  -4.918e+21  -4.764e+21  -4.542e+21  -4.225e+21  -3.776e+21  -3.177e+21  -2.361e+21  -1.164e+21   5.587e+20   3.282e+21   8.105e+21   1.754e+22   3.762e+22   7.769e+22   1.605e+23 
                 1.157e+22   1.158e+22   1.159e+22   1.161e+22   1.162e+22   1.165e+22   1.167e+22   1.171e+22   1.175e+22   1.180e+22   1.186e+22   1.194e+22   1.203e+22   1.213e+22   1.226e+22   1.240e+22   1.256e+22   1.276e+22   1.302e+22   1.340e+22   1.404e+22   1.499e+22   1.604e+22   1.739e+22   1.923e+22   2.208e+22   2.699e+22   3.651e+22   5.667e+22   9.664e+22   1.795e+23 
   1.000e-09    -5.606e+21  -5.606e+21  -5.605e+21  -5.603e+21  -5.602e+21  -5.599e+21  -5.596e+21  -5.592e+21  -5.587e+21  -5.579e+21  -5.568e+21  -5.553e+21  -5.531e+21  -5.499e+21  -5.453e+21  -5.386e+21  -5.288e+21  -5.146e+21  -4.940e+21  -4.647e+21  -4.234e+21  -3.659e+21  -2.862e+21  -1.675e+21   2.889e+19   2.753e+21   7.561e+21   1.672e+22   3.549e+22   7.254e+22   1.530e+23 
                 1.612e+22   1.612e+22   1.612e+22   1.613e+22   1.613e+22   1.613e+22   1.613e+22   1.614e+22   1.614e+22   1.615e+22   1.616e+22   1.618e+22   1.621e+22   1.625e+22   1.630e+22   1.639e+22   1.651e+22   1.669e+22   1.695e+22   1.732e+22   1.783e+22   1.855e+22   1.952e+22   2.088e+22   2.275e+22   2.564e+22   3.055e+22   3.981e+22   5.862e+22   9.552e+22   1.760e+23 
   1.258e-09    -5.810e+21  -5.810e+21  -5.809e+21  -5.808e+21  -5.806e+21  -5.804e+21  -5.802e+21  -5.798e+21  -5.794e+21  -5.787e+21  -5.778e+21  -5.765e+21  -5.746e+21  -5.719e+21  -5.680e+21  -5.622e+21  -5.538e+21  -5.414e+21  -5.234e+21  -4.975e+21  -4.603e+21  -4.076e+21  -3.329e+21  -2.218e+21  -6.239e+20   1.962e+21   6.506e+21   1.498e+22   3.225e+22   6.756e+22   1.478e+23 
                 2.357e+22   2.357e+22   2.357e+22   2.358e+22   2.359e+22   2.360e+22   2.361e+22   2.362e+22   2.364e+22   2.366e+22   2.369e+22   2.372e+22   2.377e+22   2.383e+22   2.390e+22   2.400e+22   2.414e+22   2.431e+22   2.455e+22   2.487e+22   2.532e+22   2.596e+22   2.681e+22   2.810e+22   2.989e+22   3.268e+22   3.728e+22   4.579e+22   6.299e+22   9.803e+22   1.782e+23 
   1.584e-09    -6.014e+21  -6.014e+21  -6.013e+21  -6.012e+21  -6.011e+21  -6.009e+21  -6.007e+21  -6.004e+21  -6.000e+21  -5.995e+21  -5.987e+21  -5.976e+21  -5.961e+21  -5.938e+21  -5.906e+21  -5.858e+21  -5.787e+21  -5.683e+21  -5.529e+21  -5.303e+21  -4.973e+21  -4.493e+21  -3.796e+21  -2.761e+21  -1.276e+21   1.171e+21   5.451e+21   1.324e+22   2.901e+22   6.257e+22   1.427e+23 
                 3.101e+22   3.102e+22   3.103e+22   3.104e+22   3.105e+22   3.106e+22   3.108e+22   3.110e+22   3.113e+22   3.116e+22   3.121e+22   3.126e+22   3.133e+22   3.141e+22   3.150e+22   3.162e+22   3.176e+22   3.194e+22   3.215e+22   3.242e+22   3.280e+22   3.336e+22   3.410e+22   3.532e+22   3.703e+22   3.972e+22   4.400e+22   5.176e+22   6.736e+22   1.005e+23   1.804e+23 
   1.995e-09    -6.218e+21  -6.218e+21  -6.217e+21  -6.216e+21  -6.215e+21  -6.214e+21  -6.212e+21  -6.210e+21  -6.207e+21  -6.203e+21  -6.197e+21  -6.188e+21  -6.176e+21  -6.158e+21  -6.132e+21  -6.094e+21  -6.037e+21  -5.952e+21  -5.824e+21  -5.631e+21  -5.342e+21  -4.909e+21  -4.263e+21  -3.304e+21  -1.929e+21   3.795e+20   4.396e+21   1.149e+22   2.577e+22   5.759e+22   1.375e+23 
                 3.846e+22   3.847e+22   3.848e+22   3.849e+22   3.851e+22   3.853e+22   3.855e+22   3.858e+22   3.862e+22   3.867e+22   3.873e+22   3.880e+22   3.888e+22   3.898e+22   3.910e+22   3.924e+22   3.939e+22   3.956e+22   3.975e+22   3.997e+22   4.028e+22   4.077e+22   4.139e+22   4.254e+22   4.416e+22   4.676e+22   5.072e+22   5.773e+22   7.173e+22   1.030e+23   1.827e+23 
   2.511e-09    -6.485e+21  -6.484e+21  -6.484e+21  -6.483e+21  -6.482e+21  -6.481e+21  -6.480e+21  -6.478e+21  -6.475e+21  -6.471e+21  -6.465e+21  -6.458e+21  -6.447e+21  -6.431e+21  -6.407e+21  -6.372e+21  -6.320e+21  -6.242e+21  -6.124e+21  -5.947e+21  -5.680e+21  -5.279e+21  -4.678e+21  -3.781e+21  -2.483e+21  -3.097e+20   3.470e+21   1.020e+22   2.390e+22   5.511e+22   1.348e+23 
                 6.329e+22   6.330e+22   6.331e+22   6.332e+22   6.333e+22   6.335e+22   6.337e+22   6.340e+22   6.344e+22   6.348e+22   6.353e+22   6.360e+22   6.367e+22   6.376e+22   6.387e+22   6.399e+22   6.413e+22   6.428e+22   6.445e+22   6.466e+22   6.494e+22   6.539e+22   6.597e+22   6.703e+22   6.853e+22   7.095e+22   7.471e+22   8.135e+22   9.480e+22   1.255e+23   2.050e+23 
   3.162e-09    -6.752e+21  -6.752e+21  -6.751e+21  -6.751e+21  -6.750e+21  -6.749e+21  -6.748e+21  -6.746e+21  -6.743e+21  -6.740e+21  -6.735e+21  -6.728e+21  -6.718e+21  -6.704e+21  -6.682e+21  -6.651e+21  -6.603e+21  -6.532e+21  -6.425e+21  -6.263e+21  -6.018e+21  -5.648e+21  -5.092e+21  -4.257e+21  -3.037e+21  -9.980e+20   2.545e+21   8.916e+21   2.204e+22   5.266e+22   1.321e+23 
                 8.830e+22   8.831e+22   8.832e+22   8.833e+22   8.834e+22   8.836e+22   8.838e+22   8.840e+22   8.843e+22   8.847e+22   8.852e+22   8.857e+22   8.864e+22   8.872e+22   8.881e+22   8.892e+22   8.904e+22   8.918e+22   8.934e+22   8.953e+22   8.978e+22   9.019e+22   9.073e+22   9.170e+22   9.307e+22   9.533e+22   9.887e+22   1.051e+23   1.180e+23   1.482e+23   2.275e+23 
   3.981e-09    -7.020e+21  -7.019e+21  -7.019e+21  -7.018e+21  -7.018e+21  -7.017e+21  -7.016e+21  -7.014e+21  -7.012e+21  -7.009e+21  -7.005e+21  -6.998e+21  -6.989e+21  -6.977e+21  -6.957e+21  -6.929e+21  -6.887e+21  -6.822e+21  -6.725e+21  -6.578e+21  -6.355e+21  -6.017e+21  -5.506e+21  -4.734e+21  -3.590e+21  -1.686e+21   1.620e+21   7.627e+21   2.018e+22   5.021e+22   1.294e+23 
                 1.133e+23   1.133e+23   1.133e+23   1.133e+23   1.133e+23   1.133e+23   1.133e+23   1.134e+23   1.134e+23   1.134e+23   1.135e+23   1.135e+23   1.136e+23   1.136e+23   1.137e+23   1.138e+23   1.139e+23   1.140e+23   1.142e+23   1.143e+23   1.146e+23   1.149e+23   1.155e+23   1.163e+23   1.176e+23   1.197e+23   1.230e+23   1.289e+23   1.413e+23   1.710e+23   2.500e+23 
   5.011e-09    -7.287e+21  -7.287e+21  -7.286e+21  -7.286e+21  -7.285e+21  -7.285e+21  -7.284e+21  -7.282e+21  -7.280e+21  -7.278e+21  -7.274e+21  -7.269e+21  -7.261e+21  -7.250e+21  -7.233e+21  -7.208e+21  -7.170e+21  -7.113e+21  -7.026e+21  -6.894e+21  -6.693e+21  -6.387e+21  -5.920e+21  -5.210e+21  -4.143e+21  -2.374e+21   6.960e+20   6.338e+21   1.832e+22   4.776e+22   1.267e+23 
                 1.383e+23   1.383e+23   1.383e+23   1.383e+23   1.383e+23   1.383e+23   1.383e+23   1.384e+23   1.384e+23   1.384e+23   1.384e+23   1.385e+23   1.385e+23   1.386e+23   1.387e+23   1.387e+23   1.388e+23   1.389e+23   1.391e+23   1.392e+23   1.394e+23   1.397e+23   1.402e+23   1.410e+23   1.421e+23   1.440e+23   1.471e+23   1.527e+23   1.645e+23   1.937e+23   2.725e+23 
   6.309e-09    -7.554e+21  -7.554e+21  -7.554e+21  -7.554e+21  -7.553e+21  -7.553e+21  -7.552e+21  -7.551e+21  -7.549e+21  -7.547e+21  -7.544e+21  -7.539e+21  -7.532e+21  -7.523e+21  -7.508e+21  -7.486e+21  -7.453e+21  -7.403e+21  -7.327e+21  -7.210e+21  -7.031e+21  -6.756e+21  -6.334e+21  -5.686e+21  -4.697e+21  -3.062e+21  -2.287e+20   5.050e+21   1.646e+22   4.531e+22   1.240e+23 
                 1.633e+23   1.633e+23   1.633e+23   1.633e+23   1.633e+23   1.633e+23   1.633e+23   1.634e+23   1.634e+23   1.634e+23   1.634e+23   1.635e+23   1.635e+23   1.635e+23   1.636e+23   1.637e+23   1.637e+23   1.638e+23   1.639e+23   1.641e+23   1.643e+23   1.645e+23   1.650e+23   1.657e+23   1.667e+23   1.684e+23   1.713e+23   1.765e+23   1.878e+23   2.164e+23   2.950e+23 
   7.943e-09    -7.822e+21  -7.822e+21  -7.822e+21  -7.821e+21  -7.821e+21  -7.820e+21  -7.820e+21  -7.819e+21  -7.817e+21  -7.816e+21  -7.813e+21  -7.809e+21  -7.804e+21  -7.796e+21  -7.783e+21  -7.765e+21  -7.737e+21  -7.693e+21  -7.627e+21  -7.525e+21  -7.368e+21  -7.125e+21  -6.749e+21  -6.163e+21  -5.250e+21  -3.751e+21  -1.153e+21   3.761e+21   1.460e+22   4.286e+22   1.213e+23 
                 1.883e+23   1.883e+23   1.883e+23   1.883e+23   1.883e+23   1.883e+23   1.883e+23   1.884e+23   1.884e+23   1.884e+23   1.884e+23   1.884e+23   1.885e+23   1.885e+23   1.885e+23   1.886e+23   1.887e+23   1.887e+23   1.888e+23   1.889e+23   1.891e+23   1.893e+23   1.897e+23   1.904e+23   1.912e+23   1.928e+23   1.955e+23   2.003e+23   2.111e+23   2.391e+23   3.176e+23 
   1.000e-08    -8.089e+21  -8.089e+21  -8.089e+21  -8.089e+21  -8.089e+21  -8.088e+21  -8.088e+21  -8.087e+21  -8.086e+21  -8.085e+21  -8.083e+21  -8.080e+21  -8.075e+21  -8.069e+21  -8.059e+21  -8.043e+21  -8.020e+21  -7.984e+21  -7.928e+21  -7.841e+21  -7.706e+21  -7.494e+21  -7.163e+21  -6.639e+21  -5.804e+21  -4.439e+21  -2.078e+21   2.473e+21   1.274e+22   4.041e+22   1.186e+23 
                 2.133e+23   2.133e+23   2.133e+23   2.133e+23   2.133e+23   2.133e+23   2.133e+23   2.134e+23   2.134e+23   2.134e+23   2.134e+23   2.134e+23   2.134e+23   2.135e+23   2.135e+23   2.135e+23   2.136e+23   2.136e+23   2.137e+23   2.138e+23   2.139e+23   2.141e+23   2.145e+23   2.150e+23   2.157e+23   2.171e+23   2.196e+23   2.241e+23   2.343e+23   2.619e+23   3.401e+23 
   1.258e-08    -9.608e+21  -9.608e+21  -9.608e+21  -9.608e+21  -9.607e+21  -9.607e+21  -9.606e+21  -9.605e+21  -9.604e+21  -9.602e+21  -9.600e+21  -9.597e+21  -9.592e+21  -9.584e+21  -9.573e+21  -9.557e+21  -9.532e+21  -9.494e+21  -9.435e+21  -9.345e+21  -9.204e+21  -8.985e+21  -8.642e+21  -8.101e+21  -7.238e+21  -5.832e+21  -3.410e+21   1.201e+21   1.146e+22   3.909e+22   1.165e+23 
                 2.890e+23   2.889e+23   2.889e+23   2.889e+23   2.888e+23   2.888e+23   2.887e+23   2.886e+23   2.885e+23   2.883e+23   2.882e+23   2.879e+23   2.877e+23   2.874e+23   2.870e+23   2.866e+23   2.862e+23   2.858e+23   2.854e+23   2.850e+23   2.849e+23   2.851e+23   2.857e+23   2.866e+23   2.873e+23   2.887e+23   2.913e+23   2.958e+23   3.060e+23   3.333e+23   4.110e+23 
   1.584e-08    -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.112e+22  -1.111e+22  -1.111e+22  -1.110e+22  -1.110e+22  -1.108e+22  -1.107e+22  -1.104e+22  -1.100e+22  -1.094e+22  -1.084e+22  -1.070e+22  -1.047e+22  -1.012e+22  -9.562e+21  -8.672e+21  -7.226e+21  -4.742e+21  -6.977e+19   1.019e+22   3.776e+22   1.145e+23 
                 3.646e+23   3.646e+23   3.645e+23   3.644e+23   3.643e+23   3.642e+23   3.640e+23   3.638e+23   3.636e+23   3.633e+23   3.629e+23   3.625e+23   3.620e+23   3.613e+23   3.606e+23   3.598e+23   3.588e+23   3.579e+23   3.570e+23   3.563e+23   3.559e+23   3.561e+23   3.570e+23   3.581e+23   3.589e+23   3.602e+23   3.629e+23   3.675e+23   3.776e+23   4.047e+23   4.819e+23 
   1.995e-08    -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.264e+22  -1.263e+22  -1.263e+22  -1.263e+22  -1.262e+22  -1.261e+22  -1.260e+22  -1.258e+22  -1.255e+22  -1.251e+22  -1.244e+22  -1.235e+22  -1.220e+22  -1.196e+22  -1.160e+22  -1.102e+22  -1.010e+22  -8.619e+21  -6.073e+21  -1.341e+21   8.917e+21   3.644e+22   1.124e+23 
                 4.402e+23   4.402e+23   4.401e+23   4.399e+23   4.398e+23   4.396e+23   4.394e+23   4.391e+23   4.387e+23   4.382e+23   4.377e+23   4.370e+23   4.362e+23   4.353e+23   4.341e+23   4.329e+23   4.315e+23   4.300e+23   4.287e+23   4.275e+23   4.269e+23   4.271e+23   4.282e+23   4.296e+23   4.305e+23   4.317e+23   4.346e+23   4.392e+23   4.493e+23   4.761e+23   5.529e+23 
   2.511e-08    -1.416e+22  -1.416e+22  -1.416e+22  -1.416e+22  -1.416e+22  -1.416e+22  -1.416e+22  -1.416e+22  -1.415e+22  -1.415e+22  -1.415e+22  -1.414e+22  -1.414e+22  -1.413e+22  -1.411e+22  -1.409e+22  -1.406e+22  -1.402e+22  -1.395e+22  -1.385e+22  -1.369e+22  -1.345e+22  -1.307e+22  -1.248e+22  -1.154e+22  -1.001e+22  -7.405e+21  -2.612e+21   7.643e+21   3.512e+22   1.103e+23 
                 5.159e+23   5.158e+23   5.156e+23   5.155e+23   5.153e+23   5.150e+23   5.147e+23   5.143e+23   5.138e+23   5.132e+23   5.125e+23   5.116e+23   5.105e+23   5.092e+23   5.077e+23   5.060e+23   5.041e+23   5.022e+23   5.003e+23   4.988e+23   4.979e+23   4.981e+23   4.995e+23   5.012e+23   5.021e+23   5.032e+23   5.062e+23   5.109e+23   5.209e+23   5.475e+23   6.238e+23 
   3.162e-08    -1.568e+22  -1.568e+22  -1.568e+22  -1.568e+22  -1.568e+22  -1.568e+22  -1.568e+22  -1.567e+22  -1.567e+22  -1.567e+22  -1.567e+22  -1.566e+22  -1.565e+22  -1.564e+22  -1.563e+22  -1.561e+22  -1.557e+22  -1.553e+22  -1.546e+22  -1.535e+22  -1.519e+22  -1.494e+22  -1.455e+22  -1.394e+22  -1.297e+22  -1.140e+22  -8.737e+21  -3.884e+21   6.369e+21   3.379e+22   1.082e+23 
                 5.915e+23   5.914e+23   5.912e+23   5.910e+23   5.908e+23   5.904e+23   5.900e+23   5.895e+23   5.889e+23   5.882e+23   5.872e+23   5.861e+23   5.847e+23   5.831e+23   5.812e+23   5.791e+23   5.767e+23   5.743e+23   5.719e+23   5.700e+23   5.689e+23   5.691e+23   5.707e+23   5.727e+23   5.737e+23   5.747e+23   5.778e+23   5.826e+23   5.926e+23   6.189e+23   6.948e+23 
   3.981e-08    -1.720e+22  -1.720e+22  -1.720e+22  -1.720e+22  -1.720e+22  -1.720e+22  -1.719e+22  -1.719e+22  -1.719e+22  -1.719e+22  -1.718e+22  -1.718e+22  -1.717e+22  -1.716e+22  -1.714e+22  -1.712e+22  -1.709e+22  -1.704e+22  -1.697e+22  -1.686e+22  -1.669e+22  -1.643e+22  -1.603e+22  -1.540e+22  -1.441e+22  -1.279e+22  -1.006e+22  -5.155e+21   5.094e+21   3.247e+22   1.061e+23 
                 6.672e+23   6.670e+23   6.668e+23   6.666e+23   6.662e+23   6.659e+23   6.654e+23   6.648e+23   6.640e+23   6.631e+23   6.620e+23   6.606e+23   6.590e+23   6.571e+23   6.548e+23   6.522e+23   6.494e+23   6.464e+23   6.436e+23   6.413e+23   6.399e+23   6.401e+23   6.420e+23   6.442e+23   6.453e+23   6.462e+23   6.495e+23   6.543e+23   6.642e+23   6.904e+23   7.657e+23 
   5.011e-08    -1.872e+22  -1.872e+22  -1.872e+22  -1.872e+22  -1.872e+22  -1.872e+22  -1.871e+22  -1.871e+22  -1.871e+22  -1.871e+22  -1.870e+22  -1.869e+22  -1.869e+22  -1.867e+22  -1.866e+22  -1.863e+22  -1.860e+22  -1.855e+22  -1.847e+22  -1.836e+22  -1.819e+22  -1.792e+22  -1.751e+22  -1.686e+22  -1.584e+22  -1.419e+22  -1.140e+22  -6.426e+21   3.820e+21   3.115e+22   1.040e+23 
                 7.428e+23   7.426e+23   7.424e+23   7.421e+23   7.417e+23   7.413e+23   7.407e+23   7.400e+23   7.391e+23   7.381e+23   7.368e+23   7.352e+23   7.333e+23   7.310e+23   7.283e+23   7.253e+23   7.220e+23   7.186e+23   7.152e+23   7.125e+23   7.109e+23   7.111e+23   7.132e+23   7.158e+23   7.169e+23   7.178e+23   7.211e+23   7.260e+23   7.359e+23   7.618e+23   8.366e+23 
   6.309e-08    -2.024e+22  -2.024e+22  -2.024e+22  -2.024e+22  -2.024e+22  -2.023e+22  -2.023e+22  -2.023e+22  -2.023e+22  -2.022e+22  -2.022e+22  -2.021e+22  -2.020e+22  -2.019e+22  -2.017e+22  -2.015e+22  -2.011e+22  -2.006e+22  -1.998e+22  -1.986e+22  -1.969e+22  -1.942e+22  -1.899e+22  -1.832e+22  -1.727e+22  -1.558e+22  -1.273e+22  -7.698e+21   2.545e+21   2.983e+22   1.020e+23 
                 8.184e+23   8.182e+23   8.180e+23   8.176e+23   8.172e+23   8.167e+23   8.161e+23   8.153e+23   8.143e+23   8.130e+23   8.115e+23   8.097e+23   8.075e+23   8.049e+23   8.019e+23   7.984e+23   7.946e+23   7.907e+23   7.869e+23   7.838e+23   7.819e+23   7.821e+23   7.845e+23   7.873e+23   7.885e+23   7.893e+23   7.928e+23   7.977e+23   8.075e+23   8.332e+23   9.076e+23 
   7.943e-08    -2.176e+22  -2.176e+22  -2.176e+22  -2.176e+22  -2.175e+22  -2.175e+22  -2.175e+22  -2.175e+22  -2.175e+22  -2.174e+22  -2.174e+22  -2.173e+22  -2.172e+22  -2.171e+22  -2.169e+22  -2.166e+22  -2.162e+22  -2.157e+22  -2.149e+22  -2.137e+22  -2.119e+22  -2.091e+22  -2.047e+22  -1.979e+22  -1.871e+22  -1.697e+22  -1.406e+22  -8.969e+21   1.271e+21   2.850e+22   9.992e+22 
                 8.941e+23   8.938e+23   8.935e+23   8.932e+23   8.927e+23   8.921e+23   8.914e+23   8.905e+23   8.894e+23   8.880e+23   8.863e+23   8.843e+23   8.818e+23   8.789e+23   8.754e+23   8.716e+23   8.673e+23   8.628e+23   8.585e+23   8.550e+23   8.529e+23   8.531e+23   8.557e+23   8.588e+23   8.601e+23   8.608e+23   8.644e+23   8.694e+23   8.792e+23   9.046e+23   9.785e+23 
   1.000e-07    -2.328e+22  -2.328e+22  -2.328e+22  -2.327e+22  -2.327e+22  -2.327e+22  -2.327e+22  -2.327e+22  -2.326e+22  -2.326e+22  -2.325e+22  -2.325e+22  -2.323e+22  -2.322e+22  -2.320e+22  -2.317e+22  -2.313e+22  -2.308e+22  -2.299e+22  -2.287e+22  -2.268e+22  -2.240e+22  -2.195e+22  -2.125e+22  -2.014e+22  -1.837e+22  -1.539e+22  -1.024e+22  -2.905e+18   2.718e+22   9.783e+22 
                 9.697e+23   9.695e+23   9.691e+23   9.687e+23   9.682e+23   9.675e+23   9.667e+23   9.657e+23   9.645e+23   9.629e+23   9.611e+23   9.588e+23   9.560e+23   9.528e+23   9.490e+23   9.447e+23   9.399e+23   9.350e+23   9.302e+23   9.262e+23   9.239e+23   9.241e+23   9.270e+23   9.303e+23   9.316e+23   9.323e+23   9.361e+23   9.411e+23   9.509e+23   9.760e+23   1.049e+24 
   

